Perspective-Guided Convolution Networks for Crowd Counting

In this paper, we propose a novel perspective-guided convolution (PGC) for convolutional neural network (CNN) based crowd counting (i.e. PGCNet), which aims to overcome the dramatic intra-scene scale variations of people due to the perspective effect. While most state-of-the-arts adopt multi-scale or multi-column architectures to address such issue, they generally fail in modeling continuous scale variations since only discrete representative scales are considered. PGCNet, on the other hand, utilizes perspective information to guide the spatially variant smoothing of feature maps before feeding them to the successive convolutions. An effective perspective estimation branch is also introduced to PGCNet, which can be trained in either supervised setting or weakly-supervised setting when the branch has been pre-trained. Our PGCNet is single-column with moderate increase in computation, and extensive experimental results on four benchmark datasets show the improvements of our method against the state-of-the-arts. Additionally, we also introduce Crowd Surveillance, a large scale dataset for crowd counting that contains 13,000+ high-resolution images with challenging scenarios.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> fig/new_dataset/img_num_stats/crowd_surveillance.txt <==
21
26
28
27
30
30
35
36
35
27
38
29
29
22
24
23
33
29
28
31
42
38
33
30
32
30
28
32
33
39
35
34
32
27
29
24
20
26
35
31
32
35
39
38
27
30
32
33
43
43
39
39
37
32
27
23
25
30
42
29
35
37
36
36
40
34
35
30
37
38
37
35
27
19
19
18
19
22
28
24
24
32
26
24
25
32
28
28
25
27
27
25
33
30
30
35
40
34
33
24
30
27
26
33
35
30
31
27
25
20
22
25
30
27
23
21
30
35
29
27
25
22
17
17
11
8
6
7
6
5
5
5
5
15
12
12
12
9
14
15
32
21
13
10
11
11
16
7
7
27
28
26
18
13
12
15
22
22
20
16
12
12
16
9
7
9
12
11
11
12
12
11
14
10
6
8
8
9
9
13
37
22
9
21
25
16
25
25
26
21
16
16
13
12
23
20
14
17
20
20
21
24
17
13
19
19
17
23
21
23
24
22
13
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
2
1
3
3
3
4
6
4
4
4
3
2
2
2
1
1
2
2
2
2
3
3
5
4
4
3
6
5
5
6
5
4
6
6
6
5
5
5
5
5
6
6
6
6
6
6
6
4
4
4
4
3
5
4
4
4
4
4
4
4
4
4
5
5
4
3
3
4
6
5
6
5
6
6
6
5
6
4
5
5
6
6
6
5
5
5
6
7
7
6
7
6
7
7
7
7
5
5
4
4
4
5
5
6
6
7
7
5
5
5
5
5
5
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
6
5
4
4
4
4
4
3
3
6
6
4
4
4
4
4
4
4
4
5
5
5
5
5
6
6
6
7
8
6
7
7
6
7
5
5
5
5
5
5
5
5
5
6
6
5
6
6
6
5
5
5
5
5
5
5
5
5
5
6
6
6
6
5
6
6
6
6
6
6
6
7
6
5
6
6
6
6
6
6
6
5
5
5
5
5
5
5
7
6
5
5
5
5
5
5
5
5
4
5
5
4
6
5
5
5
5
5
5
5
5
5
5
7
7
9
11
12
11
10
10
10
9
9
9
9
9
9
9
7
7
7
8
8
7
8
8
8
8
7
7
7
8
8
8
8
8
8
7
7
6
6
6
7
8
6
6
6
6
7
7
7
7
5
5
5
8
9
8
8
8
8
11
12
12
13
13
12
13
16
14
13
9
10
9
11
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
10
9
10
10
10
10
10
10
10
10
10
10
7
7
7
7
7
7
7
7
5
6
7
7
7
7
7
6
7
7
7
7
7
8
11
7
7
8
7
6
8
8
7
7
7
8
7
8
7
6
6
6
8
8
8
8
8
8
8
7
8
8
8
8
8
8
8
7
6
7
6
6
7
8
7
7
7
8
8
8
8
9
7
7
7
7
10
8
7
10
11
9
8
8
9
7
7
9
7
9
9
9
9
9
9
11
10
10
9
9
9
10
8
6
6
7
7
8
7
7
7
7
7
7
7
7
7
7
7
7
7
5
7
6
222
251
234
254
246
245
243
211
234
226
225
221
228
212
220
220
245
226
213
189
201
201
201
193
173
162
184
201
193
172
206
184
186
172
187
153
185
196
183
207
266
277
229
241
219
217
232
236
221
222
220
206
218
220
238
250
236
246
250
253
230
260
229
235
230
211
209
208
227
220
205
196
187
202
177
177
161
169
165
163
183
159
175
176
192
191
110
43
38
41
43
61
54
57
38
42
59
143
144
131
141
143
173
148
151
121
121
121
138
143
120
129
129
132
129
115
98
103
108
84
81
71
65
58
58
60
56
54
52
54
47
59
50
49
42
42
44
44
40
46
42
39
34
39
34
26
25
23
22
33
30
15
24
24
21
32
144
194
204
178
195
162
171
184
146
147
137
17
29
38
33
1
1
1
1
4
3
2
2
2
148
128
112
96
93
100
108
113
294
228
222
222
220
210
198
102
178
176
184
207
230
190
196
198
229
191
207
216
215
198
209
203
203
191
219
218
222
203
221
228
290
313
134
138
139
139
142
140
138
141
137
143
143
142
146
135
133
129
120
124
118
124
128
132
128
137
135
131
133
125
125
122
133
131
121
117
120
115
114
112
104
107
106
103
111
105
100
99
99
93
105
99
92
91
82
83
84
79
87
87
66
73
74
66
59
55
64
141
127
134
131
132
137
144
144
139
158
149
157
174
150
153
155
158
155
126
125
149
158
192
206
206
208
205
49
43
36
115
114
120
104
76
76
58
63
69
68
73
95
80
73
66
112
84
83
72
97
112
117
98
98
96
79
64
71
67
70
74
75
61
67
84
68
70
65
51
57
52
47
35
27
26
28
20
24
27
19
17
18
15
12
17
10
12
14
10
13
16
8
10
10
8
8
11
3
5
5
2
144
177
159
150
162
160
178
184
162
166
156
141
106
94
85
173
98
101
96
102
93
101
99
101
90
102
88
95
106
95
96
102
99
99
90
100
98
91
98
91
84
90
30
30
31
63
61
57
60
55
57
62
62
69
70
68
66
70
65
58
68
69
69
61
60
61
59
59
62
62
63
60
58
57
57
58
59
56
60
58
59
58
57
59
54
60
63
58
62
60
60
60
60
63
61
62
61
61
63
64
53
60
58
58
60
60
63
65
66
65
65
57
55
56
73
74
77
72
68
64
57
70
70
70
86
87
83
81
70
71
61
62
58
47
47
50
52
45
55
25
33
48
52
46
39
36
35
34
28
27
31
31
32
34
34
33
34
49
50
55
57
62
57
45
40
40
36
35
38
73
68
61
57
56
53
35
37
34
35
30
29
29
28
28
32
36
34
36
39
39
38
34
34
33
33
35
33
30
30
31
31
33
35
36
39
35
38
41
44
49
50
50
50
50
49
48
54
55
56
51
51
52
53
53
59
59
60
60
57
61
62
59
57
59
60
61
60
57
54
54
54
54
52
52
50
51
52
52
53
52
52
60
36
81
73
69
72
46
39
52
38
84
33
56
66
67
62
64
119
128
124
117
132
19
36
37
41
94
92
103
105
102
98
142
129
141
129
194
175
178
179
159
142
123
166
162
142
172
158
142
191
187
130
158
168
107
179
170
165
120
115
169
145
141
160
164
152
145
103
147
155
162
135
160
158
122
137
165
153
160
98
56
181
168
176
178
157
180
181
182
168
60
54
12
7
25
19
108
105
42
34
64
52
53
73
35
69
47
30
76
71
18
66
67
72
39
34
33
24
26
15
41
72
63
74
23
69
50
65
39
36
28
28
34
42
44
32
42
46
44
51
50
14
11
11
12
12
86
86
83
86
86
53
25
26
21
5
12
17
14
31
36
41
7
7
7
20
18
30
13
29
43
40
24
25
27
26
83
81
107
117
117
118
123
74
85
64
34
67
69
63
57
56
29
66
33
33
7
12
12
13
12
17
18
18
17
16
13
10
9
47
32
33
34
45
68
62
59
73
68
61
64
61
58
50
54
24
28
21
22
22
20
17
24
23
21
20
15
14
12
12
10
15
13
14
21
25
25
25
20
21
17
24
23
25
13
11
13
12
11
22
22
18
19
20
16
18
16
66
64
79
72
80
67
59
63
66
49
47
52
50
50
54
53
44
62
58
92
86
90
56
48
16
15
10
12
16
16
14
8
8
6
8
15
29
27
26
23
22
19
15
16
13
16
19
19
15
17
26
28
19
20
18
14
14
11
13
12
12
14
12
16
16
22
14
18
26
28
25
15
18
15
14
13
15
16
24
23
23
30
14
13
16
13
17
14
16
25
21
21
23
14
15
16
18
25
25
22
27
26
35
34
31
33
33
30
25
29
35
33
26
19
22
18
22
20
22
31
29
34
32
33
16
24
22
17
25
21
23
17
16
14
16
13
11
8
16
17
8
7
10
12
15
16
17
19
22
21
23
17
16
17
15
16
20
24
23
25
22
18
19
18
19
16
23
25
24
25
26
22
20
26
24
18
20
20
22
20
18
18
21
16
16
13
18
19
14
13
12
12
18
19
25
24
24
21
20
25
24
34
37
13
13
14
16
22
24
13
17
16
17
20
23
22
20
12
13
14
15
21
22
24
23
14
15
14
16
12
13
14
13
13
21
30
13
10
13
23
18
18
12
12
11
18
15
26
30
25
22
15
16
25
30
28
27
26
23
26
33
26
24
24
21
19
17
16
23
20
12
15
11
14
13
16
21
22
22
21
22
22
11
14
13
9
8
12
14
17
17
12
17
15
18
15
16
18
14
22
24
22
20
19
23
23
21
19
23
28
21
23
29
28
24
28
26
24
20
17
16
16
21
17
19
25
29
16
19
21
19
20
23
29
33
27
23
21
22
23
24
25
28
27
30
32
28
31
19
12
16
19
22
16
22
20
26
25
25
19
17
5
6
6
6
5
5
6
6
7
8
8
9
7
7
8
9
9
9
8
8
9
8
7
7
8
6
2
7
7
7
6
6
6
6
7
5
6
6
7
5
5
4
4
4
4
4
5
9
8
7
6
4
5
5
5
5
2
3
3
3
3
4
3
2
3
3
3
2
2
2
4
5
5
5
6
7
6
7
7
7
7
7
7
7
4
4
4
4
4
5
5
5
4
5
5
6
6
6
5
8
7
7
7
8
7
7
7
6
5
5
5
6
6
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
7
6
6
6
6
5
4
8
9
9
9
9
7
8
8
8
8
9
7
8
7
6
7
7
7
7
7
7
7
7
7
8
10
11
12
12
11
8
9
6
7
6
4
5
4
4
6
6
5
4
4
4
4
4
6
6
6
6
6
6
6
6
7
6
7
6
5
5
5
5
6
6
8
7
8
8
7
8
8
8
8
9
9
8
8
8
8
8
8
9
9
9
8
6
8
8
8
7
7
5
8
8
7
6
7
7
7
5
5
5
3
5
6
8
6
5
4
5
3
4
3
3
3
3
3
2
4
4
4
4
4
2
3
1
1
1
1
1
1
1
1
1
3
3
3
3
5
7
8
6
5
7
7
7
7
7
6
7
7
7
7
7
7
7
7
7
7
6
6
6
7
6
5
6
6
6
5
6
6
6
6
6
6
6
6
5
6
6
9
8
9
9
6
7
7
7
4
4
4
4
4
4
4
4
3
4
4
5
5
2
1
2
2
2
5
5
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
5
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
5
6
6
6
6
6
6
6
6
6
5
5
6
6
6
6
6
6
6
6
6
5
4
4
4
4
5
4
4
4
4
4
4
4
4
4
4
3
3
4
4
4
4
4
3
4
4
4
4
4
4
4
4
3
4
4
4
4
4
2
2
2
22
83
38
100
168
18
151
44
125
21
199
100
33
220
83
30
31
70
194
28
294
22
142
100
18
35
134
265
126
97
105
73
41
155
132
26
228
65
48
90
69
306
28
12
53
38
64
99
52
26
36
203
57
20
37
114
13
31
25
112
123
37
55
37
46
21
47
84
90
137
368
43
198
22
294
126
93
186
136
15
181
23
256
109
95
22
164
39
128
77
189
24
258
33
15
135
22
56
44
145
188
524
18
85
61
22
35
118
76
133
74
17
47
49
59
34
35
96
148
52
36
16
61
60
123
67
56
34
31
170
34
262
81
128
51
209
199
101
63
17
24
138
170
62
41
38
307
18
41
57
19
101
110
82
29
138
167
59
46
158
99
72
58
94
134
15
49
57
270
125
113
124
101
171
146
144
26
51
29
112
172
25
53
67
33
29
18
146
78
62
225
24
29
38
126
20
102
40
78
122
76
26
110
59
50
49
182
154
31
172
39
291
55
141
177
12
54
17
167
46
119
83
38
66
36
148
60
148
482
34
133
68
102
38
215
151
39
51
66
60
50
97
152
165
15
104
36
65
50
83
50
28
50
104
37
125
100
38
94
117
32
67
70
124
164
86
34
37
28
246
121
72
71
32
325
44
16
133
231
71
580
20
75
174
60
51
86
41
55
12
163
56
49
78
16
62
166
28
101
18
55
130
174
104
82
46
97
87
40
29
72
154
44
143
13
243
14
146
70
86
62
224
55
141
160
72
154
59
95
32
142
42
28
98
366
63
15
26
432
240
169
19
238
59
214
517
18
264
20
38
122
75
21
175
46
244
32
19
17
170
14
21
52
121
46
96
162
32
30
27
17
26
12
42
29
67
266
280
84
60
129
26
52
53
112
155
133
25
55
44
45
45
52
26
98
76
50
28
187
10
299
133
46
136
70
62
59
105
126
89
82
20
645
73
37
79
307
37
63
168
89
75
83
55
167
111
296
22
48
145
418
73
90
202
49
209
91
43
51
10
40
16
53
33
31
41
72
180
360
141
27
76
54
92
65
53
170
19
51
86
37
33
153
85
24
58
87
10
20
54
31
36
18
178
27
128
52
125
75
98
16
335
134
108
278
133
67
87
199
91
12
189
48
44
137
184
50
25
228
43
376
76
115
69
241
93
75
153
107
118
75
191
68
61
21
116
30
162
18
27
30
211
52
200
128
114
24
37
75
152
54
602
98
285
76
28
41
197
180
42
525
295
66
72
39
127
47
41
17
270
42
136
22
43
15
210
174
75
91
87
134
54
64
144
21
39
53
21
200
23
18
190
105
164
181
100
65
293
162
190
212
16
32
34
17
487
137
32
75
118
110
221
16
102
334
172
16
238
124
99
24
57
88
145
55
59
51
24
33
52
38
182
159
177
219
134
16
117
14
109
115
36
40
106
79
171
47
72
213
20
33
25
87
112
89
202
73
183
234
91
11
59
30
34
23
39
123
56
86
78
30
169
309
155
203
38
67
134
22
35
124
45
83
82
80
171
44
17
170
96
158
28
101
290
710
156
39
48
53
161
35
289
91
29
189
57
31
113
222
34
147
69
62
31
143
219
44
22
31
139
113
10
22
92
159
16
16
100
175
188
63
22
21
163
44
36
52
50
206
21
66
108
44
62
212
103
75
101
58
26
89
120
46
43
49
132
19
48
27
31
111
93
39
95
58
95
215
46
37
24
26
214
50
27
184
108
504
85
110
149
26
145
25
47
165
64
127
68
40
144
73
230
23
72
102
23
88
229
82
136
53
31
42
35
39
44
38
34
30
27
27
29
26
24
23
17
16
17
21
17
23
23
25
23
29
27
24
38
34
36
35
31
37
34
30
25
22
27
18
30
25
32
26
28
38
36
37
28
25
24
28
25
30
17
23
30
25
19
16
28
31
36
39
29
27
29
27
28
27
20
13
21
26
16
18
19
14
9
11
15
18
24
21
24
24
19
31
28
26
23
22
30
39
33
30
26
22
18
16
9
14
14
20
15
22
18
18
15
21
22
16
17
10
37
38
7
8
7
15
80
6
19
70
65
105
5
83
146
5
6
5
5
24
9
31
73
9
28
8
16
24
49
12
36
14
5
5
16
6
5
28
136
22
28
78
7
9
12
47
9
82
16
13
20
9
8
75
48
6
14
16
8
9
25
8
16
9
8
7
31
10
26
6
45
46
14
8
119
10
9
11
77
8
7
5
26
33
13
41
11
8
8
34
16
9
5
9
13
22
9
9
32
13
12
10
7
26
6
23
121
41
5
19
5
6
55
15
6
14
10
63
22
85
12
5
19
8
6
10
8
17
32
34
53
7
27
10
10
10
5
42
32
25
39
6
5
85
5
11
24
101
35
106
69
6
58
16
5
11
53
12
10
6
34
47
9
8
8
6
34
23
92
16
49
5
5
15
37
100
133
16
12
5
38
8
6
5
12
30
17
13
22
8
87
22
25
5
75
85
111
10
53
11
40
10
6
13
35
9
62
5
8
11
29
7
65
7
14
50
14
106
20
46
16
33
86
12
6
68
11
6
27
20
8
19
6
34
7
8
9
16
12
7
13
74
105
87
9
11
22
83
9
152
25
13
5
7
9
11
22
5
29
188
6
6
12
10
23
17
12
61
16
114
38
19
6
30
56
32
28
6
35
9
14
27
15
18
58
21
94
12
10
37
25
22
58
31
31
21
109
123
7
5
90
10
8
6
36
29
46
5
6
49
7
37
9
24
93
71
28
48
21
68
32
10
5
29
15
13
7
38
8
6
18
10
6
7
74
14
10
7
7
13
18
21
12
31
47
5
74
13
16
37
6
16
13
29
9
40
6
35
16
37
102
6
15
69
5
20
5
5
5
8
20
12
5
9
6
10
10
28
29
21
169
87
43
20
92
34
6
25
11
6
10
6
25
11
8
9
6
7
15
23
23
10
6
6
35
23
27
83
5
23
31
12
14
15
21
8
5
20
13
23
40
92
10
65
5
58
48
77
79
8
35
7
24
12
11
85
65
6
6
82
35
86
24
65
33
23
23
6
16
7
13
75
13
5
45
16
12
10
8
10
8
34
25
17
14
14
6
20
17
14
56
7
17
17
33
6
69
16
35
56
60
9
36
13
11
27
14
39
7
16
11
15
12
6
19
6
46
18
71
11
6
5
57
6
5
14
90
8
65
18
25
5
13
9
8
46
15
13
16
13
5
10
21
5
19
43
8
11
9
7
9
8
30
7
9
10
21
29
14
7
46
73
55
23
12
106
7
5
67
15
11
9
7
74
26
35
147
34
78
138
26
12
8
8
7
5
14
7
79
68
16
23
28
6
15
9
107
56
16
8
5
15
21
7
19
47
8
6
45
59
15
24
84
14
77
47
6
23
8
34
6
6
30
21
32
10
74
12
11
5
9
5
14
6
16
12
12
5
18
18
9
14
18
8
48
12
6
5
164
13
29
51
19
5
5
10
29
7
18
5
14
37
7
30
26
95
59
6
14
57
28
17
25
10
24
31
17
25
5
5
6
15
10
5
9
22
17
35
10
5
6
7
111
20
16
23
30
14
27
10
7
8
27
13
16
53
5
25
40
25
6
14
28
18
13
8
20
98
12
11
39
9
9
22
102
7
23
143
8
13
22
21
6
87
7
12
6
10
24
16
11
5
55
13
32
30
7
49
10
26
8
23
15
33
71
12
103
10
26
14
25
8
35
7
6
78
22
56
15
6
51
51
5
166
15
12
20
30
11
6
45
98
8
6
174
8
6
14
84
10
21
10
9
10
28
16
6
97
16
34
8
5
17
18
12
24
27
76
53
26
5
20
14
14
52
5
6
16
7
33
15
5
7
15
10
54
28
7
93
25
19
7
31
6
15
5
23
31
48
5
18
36
5
15
14
8
11
19
9
8
6
6
8
10
129
143
39
9
19
10
10
8
103
53
9
6
15
47
25
143
7
5
6
7
43
40
10
8
35
93
21
10
5
6
11
11
6
8
10
13
7
5
5
33
12
36
129
17
14
35
10
16
9
48
6
17
21
21
5
59
7
34
6
25
15
25
77
79
12
5
30
41
20
103
5
6
6
11
27
13
8
55
7
8
39
16
8
15
20
21
25
7
77
18
6
5
19
29
11
12
15
5
8
111
10
25
47
8
14
25
22
6
5
39
107
71
6
98
9
6
33
46
8
79
10
50
11
10
15
40
11
97
97
127
11
13
18
26
13
36
18
8
5
5
30
15
6
36
5
89
46
75
13
20
7
22
23
8
10
35
7
29
7
87
9
9
7
9
9
5
5
14
5
56
10
37
10
5
7
7
60
11
79
5
36
16
202
8
7
5
5
30
17
10
169
7
10
7
5
7
9
22
25
37
39
12
74
41
31
21
101
8
23
28
46
35
57
11
26
6
5
95
9
11
6
6
38
12
30
6
10
10
12
16
10
11
90
5
6
8
71
14
5
69
7
11
6
5
5
95
12
98
17
9
11
39
51
15
20
6
114
108
6
17
10
15
5
145
84
6
20
30
80
20
27
5
15
16
43
6
12
61
36
57
47
7
92
16
5
45
24
20
110
84
10
23
20
7
34
129
11
5
72
14
10
7
10
20
7
51
6
156
28
6
6
16
7
125
5
85
18
25
11
8
42
5
5
14
8
38
9
7
20
7
20
6
8
30
5
56
21
89
76
71
5
92
9
28
13
9
7
6
123
11
9
35
9
11
38
20
12
5
45
7
9
5
8
61
30
6
7
27
65
5
16
10
36
53
33
27
11
10
68
30
20
29
6
17
8
31
10
22
6
53
19
16
9
17
21
20
8
24
10
5
12
31
7
9
5
34
128
15
7
7
5
39
23
15
34
25
84
8
9
54
47
39
17
14
6
48
5
59
7
10
5
9
68
18
26
6
5
18
16
7
27
40
65
38
92
12
65
11
20
17
19
16
6
20
18
251
5
5
11
8
11
5
9
84
32
36
82
19
32
10
36
120
16
6
9
108
32
16
14
19
7
76
24
5
8
18
5
97
26
6
12
10
26
6
44
9
11
24
5
38
33
6
15
10
10
20
41
10
17
59
24
13
5
5
49
27
6
27
13
7
66
6
8
19
75
37
14
13
17
7
12
5
37
19
25
6
6
11
32
20
5
9
9
31
89
58
9
15
7
16
15
8
29
28
36
8
38
67
5
25
6
5
51
26
8
13
7
32
6
16
14
10
6
7
11
25
17
13
6
7
42
21
149
20
78
13
16
27
27
28
5
14
15
25
12
59
5
92
9
7
85
11
26
6
17
12
9
52
87
5
13
59
6
23
5
6
5
6
11
13
47
18
8
98
12
27
39
7
10
42
13
14
111
6
11
26
5
49
98
7
17
45
83
5
5
11
8
17
84
8
62
5
35
39
10
8
11
19
14
11
5
93
72
34
83
5
20
7
106
18
10
14
15
5
16
56
6
21
8
59
26
95
18
26
10
6
42
66
37
6
10
47
47
13
7
5
5
39
11
16
17
31
6
8
19
20
76
29
12
30
52
46
11
7
42
8
54
5
16
12
21
6
37
7
12
6
120
24
19
8
7
5
87
5
5
5
18
5
21
28
13
35
9
13
5
7
88
34
6
33
15
24
12
7
7
75
95
15
15
51
62
45
18
6
23
12
6
23
37
16
132
23
15
14
53
9
9
11
26
6
8
14
8
28
37
44
47
9
31
25
7
5
12
25
74
162
78
12
58
9
98
59
25
11
17
22
13
9
7
6
63
34
84
11
93
19
21
46
84
7
34
7
10
29
35
31
9
18
103
9
55
6
88
88
11
10
13
7
36
78
9
14
6
8
7
9
129
13
13
35
10
37
32
11
67
10
49
125
30
107
5
21
48
13
18
13
11
20
7
7
8
60
12
15
15
105
26
12
63
9
7
24
17
8
5
24
44
9
9
36
30
5
5
42
22
12
6
117
69
25
21
8
5
26
5
62
54
8
18
9
8
40
77
35
14
86
43
32
23
6
6
61
5
7
12
7
16
11
17
8
10
7
6
19
25
15
11
36
6
57
9
73
26
8
8
7
48
9
9
6
34
35
10
9
81
23
19
7
9
116
9
16
12
8
7
46
18
33
37
104
17
5
12
34
17
18
65
57
17
46
9
6
30
5
39
27
26
30
19
6
62
11
12
13
28
27
67
5
14
11
14
38
28
20
60
6
67
26
6
38
81
14
12
38
15
8
18
73
34
5
33
41
36
35
7
44
7
25
6
73
12
81
8
15
24
6
21
6
10
5
7
16
14
16
48
16
12
13
105
33
22
6
11
39
21
5
7
6
71
27
15
31
12
28
8
12
5
16
14
7
65
13
36
6
14
42
13
23
8
18
19
7
17
35
5
7
5
32
19
59
8
7
31
164
11
54
31
6
15
132
10
11
15
31
23
11
6
9
10
67
9
45
13
6
13
12
5
13
15
19
5
24
8
86
11
23
7
11
18
5
8
6
11
23
80
171
6
62
25
8
7
8
19
20
30
20
16
12
10
10
15
13
59
6
5
27
99
42
16
15
63
20
5
12
37
14
32
5
10
54
21
70
8
11
22
37
23
13
14
6
13
24
47
26
25
13
17
52
7
97
39
11
33
89
13
20
27
11
6
86
6
8
11
60
5
7
20
14
9
13
18
34
32
15
11
61
75
9
28
5
31
8
5
7
10
9
26
11
74
86
11
22
43
12
114
18
5
5
24
14
9
19
8
8
7
35
6
43
20
21
16
15
14
16
18
5
7
11
11
11
40
81
28
21
22
15
33
38
22
27
5
10
24
7
15
20
5
12
54
31
63
44
30
19
6
58
40
13
19
34
6
5
13
5
26
25
14
5
25
39
20
53
48
26
13
24
11
17
56
26
34
6
5
27
34
6
111
33
11
73
91
6
12
42
5
9
10
12
19
32
12
27
66
103
19
7
8
20
18
35
16
30
11
98
10
8
32
5
17
23
20
5
6
20
5
18
19
52
15
11
5
10
19
8
13
75
38
6
46
12
14
20
5
111
23
14
5
55
85
22
15
12
5
12
7
31
10
18
5
42
11
5
8
8
15
10
7
14
5
84
43
8
14
37
15
6
72
7
20
68
8
18
61
117
17
27
41
5
24
143
7
9
25
128
9
119
5
11
23
35
10
15
9
30
22
11
48
164
53
21
51
25
18
12
23
7
7
14
31
15
7
5
27
37
11
148
15
8
15
69
42
7
111
8
11
28
25
5
6
12
11
12
28
16
14
11
134
99
8
7
175
89
105
13
12
15
6
86
20
6
19
86
21
25
29
5
25
24
48
7
32
9
37
18
33
43
18
7
8
49
31
7
56
22
8
9
16
8
26
6
64
27
193
58
64
6
7
52
57
8
6
19
52
149
23
60
5
7
14
11
21
20
12
114
5
25
44
36
32
9
8
98
8
23
5
23
9
11
9
6
10
31
19
72
27
30
13
7
12
7
18
30
28
27
10
60
16
34
84
138
26
12
16
6
54
12
6
33
67
22
70
56
15
33
13
49
12
33
13
8
34
8
10
6
17
96
31
33
8
8
24
12
45
20
14
145
34
9
7
72
21
66
8
17
18
15
13
121
15
27
8
8
9
6
9
6
60
84
8
8
46
37
6
12
156
34
55
35
6
82
10
17
185
35
6
5
29
208
13
7
23
20
45
15
21
203
5
77
17
10
82
13
43
9
11
15
5
17
14
27
21
8
39
15
71
12
95
40
13
12
9
9
8
5
6
5
34
32
98
6
17
47
20
22
6
9
13
25
19
72
12
8
22
9
30
56
7
87
6
32
35
19
10
5
26
24
84
14
43
6
39
89
5
40
82
8
6
70
19
8
6
7
7
11
16
11
62
13
20
5
16
9
42
25
36
18
43
6
22
23
35
42
13
5
45
60
7
7
36
8
6
7
20
12
10
70
20
7
15
16
5
5
12
90
46
12
53
34
19
16
16
18
52
19
15
22
18
36
25
14
11
47
6
5
8
12
24
25
12
8
10
11
16
5
43
21
88
33
37
5
5
5
8
15
7
7
8
17
29
91
63
27
6
5
9
45
8
22
5
50
9
47
114
11
40
18
6
31
67
10
8
14
16
20
14
41
28
48
42
30
6
152
7
11
9
10
89
105
27
40
13
10
99
9
14
26
28
101
9
16
54
13
51
5
11
24
66
13
36
11
9
92
14
58
30
9
20
13
112
60
118
5
24
9
41
23
16
7
19
18
5
6
29
16
12
12
15
11
74
5
5
6
77
24
19
11
24
95
38
9
6
31
13
82
23
10
15
33
31
9
10
11
7
11
84
67
51
117
15
7
28
11
12
16
10
17
38
55
5
8
52
16
70
15
128
98
7
11
9
10
53
5
9
34
20
22
8
6
49
8
9
5
36
17
18
71
76
9
12
11
6
32
12
6
26
7
29
5
25
7
22
9
11
82
6
50
39
15
8
14
32
6
27
49
9
6
20
51
18
6
32
11
15
26
28
20
9
8
41
5
70
6
10
12
10
7
16
72
33
5
44
10
19
38
8
6
9
6
25
9
8
16
16
32
7
15
13
8
26
16
60
23
6
5
43
32
87
19
8
12
21
10
12
92
47
37
5
40
9
36
25
34
5
6
29
10
30
25
31
16
60
67
7
110
34
5
6
55
11
7
29
5
17
10
8
6
6
36
70
9
123
16
6
61
8
54
13
8
25
6
11
30
6
29
48
5
11
18
25
27
11
6
78
12
64
149
12
16
42
8
14
5
9
8
15
5
114
8
194
12
12
18
22
6
11
13
59
8
74
17
7
40
8
14
6
9
7
33
11
27
21
15
83
11
9
6
81
36
5
5
5
5
29
5
8
26
10
9
22
16
14
50
20
7
12
30
12
14
18
99
9
21
43
77
24
91
15
32
9
7
13
14
8
6
15
7
22
18
5
15
99
15
11
8
9
11
8
23
12
5
12
7
12
14
9
5
16
28
12
6
23
14
69
7
25
50
7
17
6
5
5
46
27
32
47
5
14
10
11
7
65
86
98
64
10
53
12
10
12
68
14
19
24
9
14
5
138
10
26
5
11
100
5
78
16
55
80
42
11
12
7
85
12
9
22
39
5
113
10
20
15
80
5
39
9
18
5
35
7
9
11
99
13
7
8
62
12
8
77
8
56
17
10
21
10
48
10
115
27
102
68
38
31
43
10
8
10
13
12
13
80
5
41
85
18
35
17
84
105
64
13
44
7
5
90
7
11
8
17
19
6
49
5
10
25
12
22
22
23
35
37
16
5
9
31
16
85
7
6
25
31
8
10
18
52
7
5
76
7
25
10
41
6
15
9
9
23
7
12
7
34
9
84
7
25
66
62
12
32
9
23
66
64
33
53
12
22
6
25
7
20
39
134
9
6
5
16
13
58
6
12
5
24
15
94
63
56
79
5
13
10
68
7
65
86
6
29
70
15
95
9
22
10
8
36
5
21
7
31
14
6
143
37
11
12
51
6
109
13
85
28
6
13
16
15
12
6
58
37
66
6
11
21
93
27
91
5
9
12
5
29
12
26
26
34
12
27
6
78
18
6
10
47
16
78
7
29
5
52
7
10
25
12
8
7
11
31
6
12
36
11
5
90
73
9
16
8
12
12
135
10
57
6
15
5
21
20
64
8
6
10
5
25
9
15
61
21
5
5
73
7
5
21
8
5
7
5
123
16
6
10
52
120
14
5
5
11
22
65
43
7
5
5
21
96
15
11
6
17
58
37
7
62
6
87
17
40
25
9
11
6
25
5
17
24
6
8
5
13
8
5
5
7
29
28
8
38
68
10
5
11
138
92
15
12
57
12
5
27
74
6
29
30
8
11
26
16
10
15
13
9
40
15
35
9
36
32
5
14
16
16
21
41
8
32
8
5
20
25
22
67
9
5
5
16
7
12
7
5
9
12
32
9
22
14
7
30
107
17
55
5
17
14
16
8
8
21
5
9
15
19
9
8
31
5
11
87
52
10
54
5
8
6
14
20
5
29
11
41
5
8
49
42
9
112
34
40
7
289
9
8
22
5
10
8
101
7
35
91
15
9
6
51
7
55
10
48
22
6
39
7
12
9
7
6
18
29
14
24
5
37
19
132
49
42
33
42
123
59
35
6
58
26
18
19
8
78
8
5
90
6
6
9
18
11
42
36
19
12
35
20
21
14
105
78
106
13
9
90
21
7
23
10
5
74
20
35
8
16
6
6
15
31
7
5
58
17
8
5
5
61
24
5
51
17
17
47
60
5
11
29
15
12
30
5
135
21
11
14
66
13
17
5
49
9
13
6
5
19
60
17
7
13
85
60
18
5
7
22
14
9
15
32
40
6
10
8
16
44
69
18
7
8
60
6
22
8
40
20
51
112
8
6
67
52
11
14
25
65
27
28
30
12
89
11
5
6
25
52
12
21
35
46
5
45
76
100
11
21
83
48
16
6
12
12
23
58
10
33
5
28
27
20
8
63
27
6
7
6
6
9
24
92
18
10
99
16
14
29
8
21
98
109
11
41
22
76
30
26
19
36
23
35
63
11
48
29
48
11
41
12
25
36
6
6
5
21
32
11
89
5
12
6
8
30
17
11
71
6
19
5
30
8
5
29
7
14
11
5
34
41
27
7
21
8
29
24
8
45
9
10
11
15
11
8
7
6
30
41
56
25
6
73
5
10
21
45
6
7
13
5
6
10
10
14
18
118
16
32
14
37
42
54
7
6
11
6
14
28
41
5
7
36
10
14
25
5
12
8
95
8
16
32
11
25
51
87
47
146
5
11
6
6
8
7
49
71
6
26
6
46
5
13
11
15
12
20
12
20
16
19
11
13
8
12
5
27
6
11
12
27
15
18
5
45
117
33
20
60
50
5
68
17
14
9
11
7
7
8
32
5
10
82
38
12
21
24
5
17
13
5
17
8
25
10
11
37
28
20
41
43
9
28
18
7
5
14
5
19
11
34
71
5
25
5
46
7
17
13
69
21
16
13
20
7
6
28
6
29
24
6
63
22
5
11
41
7
22
24
11
76
6
16
49
13
16
43
9
9
32
35
32
5
5
57
11
21
26
10
7
9
30
27
7
6
20
46
9
27
9
13
15
85
5
6
36
13
19
31
26
9
17
30
19
13
13
103
18
29
83
12
28
7
41
70
8
15
13
9
14
11
36
42
6
5
5
11
42
5
24
39
109
8
12
12
7
7
15
5
12
5
5
13
83
28
28
6
5
5
23
8
26
37
6
11
47
62
11
10
18
31
9
14
13
12
17
15
11
71
24
12
18
40
21
5
40
15
8
102
20
14
29
15
19
11
88
62
31
13
10
7
5
19
51
25
21
11
99
5
8
8
28
22
39
13
13
8
14
18
16
7
8
53
42
7
17
6
36
24
49
21
7
27
54
50
7
7
37
19
5
88
26
5
39
27
6
13
98
9
6
5
9
44
10
105
38
47
5
17
7
7
14
10
7
14
145
28
9
8
7
6
41
90
10
6
5
86
10
11
111
12
15
5
9
8
92
24
56
5
11
6
18
7
20
12
5
10
32
6
35
8
6
41
16
46
6
25
91
24
13
36
70
5
19
23
11
5
12
47
5
10
12
6
44
10
24
13
10
53
5
12
11
6
39
13
7
33
7
23
7
5
7
36
41
9
18
12
15
6
6
56
119
29
17
9
60
34
9
8
79
12
31
25
28
34
21
11
6
116
22
36
6
15
27
5
8
32
49
21
39
28
43
7
11
5
9
12
35
9
7
13
12
9
19
10
46
39
13
9
16
45
7
26
12
30
12
21
42
21
122
21
7
7
6
36
8
70
6
7
18
8
6
5
8
9
24
27
22
5
17
18
39
7
60
6
8
147
29
8
11
7
11
17
33
8
15
19
5
7
49
8
7
7
78
7
23
18
6
90
5
60
16
36
48
12
36
5
24
8
29
67
6
74
45
9
36
39
6
65
11
5
8
9
14
13
37
10
8
26
94
121
11
31
9
23
6
49
11
8
84
29
8
13
63
14
95
39
5
5
96
12
14
5
11
7
16
9
67
13
13
9
7
13
26
12
14
153
132
15
19
37
17
27
10
30
25
6
9
21
34
8
26
67
5
16
68
83
7
25
5
24
20
8
6
13
5
6
20
52
21
12
6
23
15
36
13
62
27
34
16
11
33
36
26
5
74
14
30
66
81
11
11
8
9
19
9
23
15
13
12
5
18
10
35
12
5
8
14
8
7
36
38
7
7
5
12
6
8
40
9
52
78
5
12
12
71
13
9
10
58
19
46
45
31
24
6
29
5
26
10
6
41
26
48
6
43
16
6
11
29
17
11
49
6
6
18
7
16
20
26
19
102
25
42
23
62
28
16
27
17
16
6
18
61
7
98
5
9
16
7
5
7
29
5
25
46
9
9
16
31
8
9
54
22
34
5
53
17
7
12
17
23
27
11
6
5
14
18
7
9
18
66
8
10
24
84
16
7
7
62
7
37
20
10
8
66
5
30
5
15
62
11
7
23
6
61
28
6
46
40
11
13
42
5
10
6
9
28
8
6
6
25
62
6
16
27
5
57
82
12
19
8
5
21
10
29
19
6
10
67
14
11
14
6
89
18
33
7
30
13
40
117
8
12
22
8
45
9
74
21
18
10
5
5
9
7
6
21
14
7
12
20
21
10
34
6
91
24
63
19
28
24
35
38
16
16
8
12
6
6
5
7
50
78
30
22
23
13
26
25
83
7
10
5
26
5
17
7
7
31
74
24
6
6
23
10
40
5
6
109
17
95
72
7
5
29
19
20
39
34
6
37
6
18
39
149
46
10
7
6
10
7
13
33
14
20
7
15
74
37
35
15
83
36
31
28
22
9
15
5
185
41
5
125
6
7
31
16
14
7
96
38
13
10
9
15
11
13
43
25
138
8
169
61
6
5
42
39
33
5
29
9
61
59
22
23
24
5
34
14
39
39
10
12
5
37
54
11
42
9
5
6
65
5
18
10
16
10
30
6
5
37
7
17
6
48
11
26
24
7
6
24
6
16
60
36
7
125
12
49
6
7
8
17
9
160
64
7
77
10
5
8
23
9
103
24
9
44
74
16
13
32
95
63
9
49
22
150
31
8
94
9
28
149
21
44
13
8
11
10
6
25
33
34
24
36
17
18
27
121
27
62
11
5
15
23
16
5
25
16
68
9
18
25
50
42
6
8
8
39
7
12
20
27
102
25
7
15
12
9
53
14
11
13
89
27
5
8
18
6
22
10
16
6
41
11
92
22
20
10
12
73
8
5
123
5
10
68
60
5
6
16
8
6
9
8
132
12
88
23
11
6
26
73
7
97
5
27
13
128
22
14
22
9
8
22
15
16
6
95
102
18
86
75
21
7
5
50
13
38
16
60
21
32
8
16
13
84
94
79
7
21
14
15
11
16
39
5
14
24
5
11
10
30
22
42
30
21
13
16
5
23
6
13
9
69
11
8
14
19
10
16
16
7
5
35
14
80
11
12
23
9
8
10
182
14
16
5
10
8
11
10
105
114
10
6
6
96
32
9
6
42
55
20
17
75
14
57
182
10
6
41
52
49
26
72
16
6
6
6
18
26
12
6
6
15
12
6
20
9
5
64
9
8
5
5
10
7
17
22
9
77
81
7
99
49
41
8
15
11
36
8
34
23
69
31
11
11
90
54
5
16
5
49
18
8
10
6
8
6
17
36
5
9
16
65
9
11
5
5
21
5
119
41
32
10
5
8
9
6
7
43
62
60
8
41
10
14
9
14
24
10
8
5
8
75
5
10
5
13
13
44
17
5
6
9
10
6
9
19
25
13
72
14
64
31
43
8
5
14
21
134
45
21
7
9
25
31
17
8
36
7
17
23
56
39
17
78
24
16
33
11
79
6
37
17
21
91
7
47
18
8
5
20
23
23
17
7
6
89
13
16
7
17
25
18
16
12
21
97
41
11
12
5
14
87
23
14
9
32
15
41
7
8
6
10
33
98
5
13
22
33
48
9
30
45
12
8
28
13
8
17
48
89
68
6
5
20
7
36
10
50
71
10
16
19
28
25
31
8
24
22
8
44
17
27
8
26
38
68
10
146
5
9
6
9
71
32
19
8
6
63
141
6
58
5
8
29
5
12
5
14
46
10
16
5
26
13
17
8
106
25
20
5
22
91
43
8
8
15
68
24
10
5
6
36
14
8
42
11
11
51
12
11
11
14
13
5
6
6
39
64
35
11
19
37
14
31
18
12
9
41
37
12
20
17
5
8
14
7
8
35
5
7
9
99
6
11
59
10
8
15
40
26
62
9
14
5
10
25
11
11
63
40
28
8
73
11
19
5
5
13
70
22
85
34
9
28
124
42
18
8
15
32
25
8
15
102
62
56
18
16
83
9
7
6
21
9
19
22
104
80
27
10
32
15
73
12
7
5
42
13
6
10
44
16
40
18
9
10
85
9
80
5
10
100
5
7
18
42
12
12
15
14
70
6
6
22
19
5
24
29
40
12
27
70
8
6
18
11
12
7
24
50
8
102
66
10
22
15
66
29
28
5
16
66
43
92
23
51
46
29
24
54
14
9
6
8
27
31
18
15
5
10
5
39
11
19
6
5
6
6
6
81
36
46
10
8
5
9
5
43
11
41
6
45
8
8
8
40
6
7
38
13
80
17
7
13
50
6
86
32
56
7
9
5
36
8
43
11
23
41
32
27
115
5
13
10
6
151
30
35
24
47
11
19
22
102
32
24
11
38
13
6
5
21
11
6
21
34
29
7
14
23
9
36
6
5
128
9
8
8
23
29
10
19
95
8
5
89
40
7
29
9
6
17
5
19
13
11
23
24
9
11
61
24
16
37
13
11
24
62
21
25
85
6
5
59
11
42
12
48
136
28
22
37
19
6
9
10
7
11
9
12
90
7
21
38
94
10
5
38
64
10
30
10
13
8
30
43
11
49
26
48
6
20
14
106
6
7
6
42
5
41
11
24
79
8
30
19
16
101
11
21
37
16
23
7
5
6
211
11
88
24
24
7
7
9
6
9
7
201
8
65
15
17
92
6
11
9
8
5
31
22
33
35
5
14
7
79
10
21
116
5
53
36
5
60
40
15
72
6
17
26
9
6
34
7
25
34
103
5
68
85
15
21
5
26
9
13
5
37
18
7
16
9
100
39
36
53
8
37
26
70
30
14
9
9
8
11
10
57
28
43
118
20
49
23
13
10
19
15
41
11
43
7
9
13
7
14
11
8
26
147
7
25
154
7
22
71
86
78
10
26
8
15
5
12
34
13
28
18
32
10
17
8
20
71
55
54
23
88
5
15
9
51
20
8
33
44
13
12
42
5
15
45
10
5
17
35
11
40
7
14
41
5
14
11
5
12
5
10
7
14
5
14
7
122
6
24
91
29
44
9
9
12
12
11
7
21
41
6
10
97
14
10
29
9
10
15
6
30
24
5
15
50
5
31
86
21
6
5
30
20
6
25
20
30
14
6
31
16
6
10
28
24
12
63
19
19
6
22
77
11
11
28
13
9
13
12
5
24
28
24
12
6
12
31
7
5
12
54
24
42
13
130
39
13
8
34
89
6
19
76
22
6
42
12
8
19
29
45
29
7
42
5
6
44
11
5
7
21
18
111
13
66
38
11
97
19
17
88
39
20
30
42
5
8
19
8
29
19
79
11
13
9
10
5
15
28
7
15
37
45
5
7
17
9
18
60
6
20
9
14
20
6
20
8
31
70
96
29
10
8
13
11
7
307
17
126
16
11
12
9
11
73
6
12
56
8
7
5
9
6
26
14
16
25
13
8
38
9
27
6
11
52
8
36
12
22
11
11
7
55
53
9
59
5
10
70
19
7
10
8
10
81
12
18
47
35
10
52
14
78
41
19
44
8
10
10
75
11
7
63
9
23
5
15
5
7
6
88
6
8
12
9
5
14
9
8
40
13
8
16
27
24
72
12
8
60
22
6
10
44
6
7
8
12
63
59
13
118
13
14
72
12
10
34
8
38
97
87
14
76
70
6
24
5
19
12
10
90
18
6
9
5
14
41
7
13
21
18
11
57
28
6
9
10
6
8
6
37
216
27
35
11
21
33
67
32
26
74
158
22
12
20
5
7
170
11
45
35
5
100
45
18
5
10
10
10
24
11
17
33
41
29
128
16
118
7
79
11
8
41
23
5
11
15
12
5
9
5
38
38
16
9
35
8
7
7
8
6
133
11
5
20
17
7
65
32
5
7
44
26
24
10
30
112
25
95
88
15
13
32
133
72
12
33
22
10
26
50
7
13
27
10
26
7
29
21
5
14
5
37
11
87
30
175
5
6
9
6
7
8
6
46
10
12
5
71
14
55
15
81
134
6
8
16
17
50
19
6
8
13
67
12
13
14
6
20
23
15
7
137
100
17
11
47
5
8
7
8
28
28
128
14
39
5
7
51
30
53
39
5
5
45
14
5
82
12
33
11
24
39
8
49
6
16
9
8
19
36
20
13
7
5
16
18
12
60
12
8
11
5
7
18
8
12
44
8
5
12
7
11
5
94
35
5
5
20
42
116
8
16
18
9
17
11
7
12
30
17
13
93
10
6
7
12
5
64
46
62
37
7
50
20
5
9
54
6
6
6
38
34
8
47
85
120
94
8
7
86
7
5
32
9
11
8
11
28
16
11
10
99
7
25
13
31
91
51
12
7
5
5
22
38
8
13
71
40
7
5
5
29
5
13
18
12
40
45
22
104
15
7
27
25
11
5
89
36
8
27
15
64
13
34
5
17
14
7
53
6
44
8
37
15
18
6
5
28
19
46
57
9
39
5
5
8
41
9
29
10
17
22
8
5
14
53
145
5
32
23
24
10
29
5
13
49
39
25
28
22
40
11
43
6
36
50
50
78
25
35
79
5
109
7
10
27
8
7
42
27
6
11
33
12
13
12
239
13
20
6
33
44
10
8
63
8
7
23
188
47
9
20
8
93
61
8
15
7
46
5
5
33
7
15
23
23
8
5
37
26
15
5
148
44
5
16
110
5
18
8
11
7
37
10
16
20
41
39
39
129
11
16
7
8
19
14
7
36
13
22
73
12
8
30
19
22
6
23
6
7
9
6
64
9
6
12
9
23
7
24
11
8
22
23
9
14
62
5
5
8
5
9
10
19
9
47
8
6
92
35
13
15
25
5
6
37
22
22
57
12
5
5
29
14
66
55
7
7
10
105
22
11
18
23
18
12
33
71
15
73
80
27
29
6
12
22
19
48
7
8
6
6
23
14
10
23
5
85
5
9
20
43
20
7
29
79
15
8
6
71
54
33
9
5
63
33
48
29
14
61
52
7
6
19
69
41
7
6
17
18
62
27
18
12
7
13
80
27
86
6
14
11
8
16
21
14
16
5
96
6
23
6
33
12
122
9
5
17
7
10
51
20
5
20
76
50
6
147
26
7
6
39
12
17
15
45
10
31
13
6
6
8
5
11
7
31
37
11
15
107
38
6
109
9
9
20
8
16
83
16
15
12
73
44
9
10
11
5
10
101
18
7
18
5
5
49
15
39
11
33
7
65
21
6
8
58
5
8
21
11
16
7
7
18
24
71
49
13
131
15
69
19
7
44
17
13
22
6
127
5
26
35
8
55
111
15
22
29
8
39
6
21
6
8
56
10
12
6
34
16
13
33
6
9
6
16
22
49
7
5
5
8
21
104
18
9
68
90
18
24
9
27
8
6
36
31
26
9
24
50
51
11
33
7
13
8
17
22
32
7
64
9
26
45
5
59
19
8
8
7
5
20
30
8
5
7
63
10
5
5
7
12
36
23
7
59
17
71
5
35
28
7
71
29
7
20
12
28
14
13
15
26
37
19
32
5
27
15
11
33
13
87
16
10
62
11
67
31
41
9
14
50
9
6
12
34
28
16
35
8
25
51
19
12
30
5
63
56
14
10
51
20
7
7
5
5
7
72
11
31
30
66
7
13
19
5
40
35
9
10
8
11
13
16
12
38
6
12
38
24
5
7
8
40
16
73
92
10
16
52
13
35
10
5
27
10
5
9
43
71
6
32
6
8
42
67
5
5
16
17
108
75
25
65
7
17
12
90
19
9
9
97
10
5
7
6
272
86
11
5
71
18
35
41
39
21
11
5
9
39
14
109
8
45
110
9
8
12
41
11
10
11
10
10
7
6
39
28
6
81
61
59
9
16
59
13
8
9
12
19
10
17
19
9
8
20
35
6
13
78
93
7
11
265
5
12
6
23
25
6
10
6
8
6
86
76
6
8
25
22
15
14
16
64
12
7
40
23
5
6
136
57
10
39
24
34
18
6
16
13
61
32
18
43
59
24
5
11
5
25
13
57
6
18
7
6
10
54
6
27
8
137
6
18
57
8
16
95
18
6
8
100
7
69
10
11
14
26
104
40
61
61
68
32
10
90
28
6
17
5
43
8
10
31
31
55
29
83
5
107
9
10
95
10
40
35
13
13
15
43
21
75
7
65
19
13
29
35
19
16
61
6
11
49
13
55
17
79
7
48
43
103
16
42
20
11
33
15
50
23
6
6
101
12
14
24
27
27
35
31
7
66
42
9
5
36
102
32
39
24
75
11
23
10
16
25
8
27
18
8
5
6
51
36
18
43
9
37
78
7
6
28
9
17
9
39
5
17
76
16
41
64
12
20
7
39
28
34
31
21
9
19
7
55
72
87
5
6
36
9
14
11
7
8
15
8
12
15
10
8
59
6
57
46
11
7
27
8
14
34
83
17
10
7
17
24
9
127
33
95
79
11
5
18
32
6
6
10
12
11
9
16
5
26
16
12
29
42
11
19
5
163
24
11
27
5
26
25
7
21
18
18
14
12
54
42
8
34
18
18
6
14
7
23
58
80
8
10
5
53
14
117
15
63
5
28
8
14
6
17
30
33
26
16
40
7
29
5
16
9
30
47
19
17
47
12
19
33
8
6
26
60
6
51
5
26
13
30
51
9
48
63
5
93
37
5
56
20
44
11
6
21
5
8
8
85
55
11
5
5
8
7
30
41
67
22
94
21
69
50
9
7
11
9
89
5
54
94
11
13
11
51
30
5
90
13
13
19
234
114
55
202
23
71
190
100
30
32
103
22
170
192
147
27
63
80
70
20
161
27
31
46
77
16
92
83
33
73
35
6
81
267
71
30
196
21
123
16
13
152
27
60
100
64
29
217
415
10
64
25
116
92
414
86
65
169
38
100
62
21
65
92
20
30
48
202
90
44
21
32
138
20
50
61
29
64
38
56
21
280
114
97
475
85
161
45
30
233
94
59
243
108
76
204
138
45
221
58
64
91
172
96
30
112
356
67
39
29
39
28
87
38
60
66
27
104
9
94
22
46
215
79
123
48
327
38
46
67
73
111
44
684
28
72
44
42
259
15
62
243
52
28
76
12
24
20
121
176
35
41
182
96
20
305
48
34
174
275
19
40
91
50
58
109
87
36
37
132
46
376
28
34
25
35
93
173
52
25
118
82
80
78
45
21
71
29
35
26
19
44
28
47
131
524
162
25
71
59
26
17
44
311
231
51
52
111
63
14
198
38
68
32
55
37
36
83
122
132
33
45
39
141
94
50
363
163
69
67
203
22
24
185
95
22
98
51
15
46
349
239
146
52
21
178
201
241
39
71
21
59
396
54
26
303
42
77
114
43
59
103
188
43
16
160
19
236
312
73
27
33
125
31
78
106
161
99
21
135
31
59
108
51
30
38
92
69
79
81
39
148
102
121
17
171
123
58
170
125
27
235
89
33
54
42
251
44
153
78
47
121
30
36
245
44
46
29
44
28
91
90
104
75
144
22
41
12
23
30
48
75
122
69
395
19
143
96
16
86
112
36
46
30
73
70
72
80
78
133
93
96
98
153
154
135
122
97
107
21
31
38
36
33
23
27
28
47
43
37
41
40
34
55
82
114
77
64
57
59
69
79
69
143
142
139
112
99
164
158
142
157
138
135
170
165
141
47
66
71
63
65
47
52
78
72
19
54
69
53
57
33
25
56
46
40
33
24
26
23
21
18
11
15
16
12
213
155
170
136
127
130
112
127
124
108
134
68
63
256
199
206
196
166
233
259
80
81
90
97
71
83
78
147
144
148
155
186
182
68
78
72
69
69
112
111
125
133
106
108
159
69
66
66
53
56
55
54
59
50
57
51
22
26
33
33
37
53
40
47
41
40
45
45
48
57
58
68
72
70
67
73
71
67
78
76
70
69
58
66
59
66
63
55
69
71
60
65
64
68
66
68
81
82
85
68
77
68
66
65
57
67
66
66
74
69
65
53
50
54
59
48
31
35
35
28
30
35
30
30
33
31
34
30
28
29
28
26
22
26
27
25
26
30
30
30
32
32
24
25
23
18
16
21
20
20
22
22
19
21
23
13
18
19
19
19
15
32
30
24
13
10
11
11
6
7
17
19
20
38
40
42
41
42
44
44
48
47
50
50
49
44
35
40
45
46
49
54
58
59
53
58
50
53
58
59
58
57
56
54
56
53
54
43
43
44
42
57
76
75
61
61
53
48
41
43
43
46
47
42
45
39
40
41
41
37
32
36
35
36
41
43
45
42
43
45
35
35
39
37
38
35
36
30
31
31
30
28
30
30
25
36
31
31
30
29
29
30
31
29
30
30
36
37
38
43
40
38
43
33
32
29
24
24
27
22
23
23
24
22
23
22
22
22
30
26
30
29
28
25
27
27
23
33
30
35
26
22
23
23
23
25
24
25
21
26
23
21
22
28
27
26
18
25
23
22
19
19
17
21
20
21
20
22
23
24
26
25
30
20
23
23
21
20
17
20
16
21
21
21
20
12
17
12
13
14
21
16
14
17
17
17
17
15
14
15
7
7
5
83
95
90
66
62
59
56
54
40
40
47
44
47
46
48
50
47
48
51
55
54
54
55
63
67
44
34
21
12
12
14
21
19
21
21
22
21
39
45
34
32
30
33
32
33
39
37
37
42
39
21
24
26
29
29
29
35
34
34
27
25
26
25
28
26
28
28
28
24
21
21
21
26
26
28
29
29
30
30
3
4
4
4
3
2
2
1
1
2
2
3
4
4
4
3
3
3
4
4
4
5
4
6
5
6
5
6
5
6
4
5
7
5
5
4
4
4
4
4
4
4
4
2
2
3
5
4
3
3
2
2
2
1
1
1
1
2
2
2
3
4
5
3
3
4
4
4
3
3
3
3
3
2
2
1
1
1
1
2
2
3
1
1
1
1
1
1
3
3
3
3
3
4
3
3
5
3
5
3
4
4
6
6
6
6
6
5
5
3
3
4
2
3
8
8
8
6
6
6
6
7
9
8
9
7
7
6
5
5
4
6
5
2
3
2
2
2
2
3
1
1
6
5
6
6
6
5
4
4
3
2
3
6
4
7
6
7
8
7
4
4
5
4
3
3
5
7
7
6
4
5
5
4
6
6
6
2
2
3
2
5
5
2
2
5
5
4
5
4
5
6
6
6
6
7
4
4
3
3
2
3
3
4
3
3
2
2
3
2
3
3
4
5
3
5
4
4
5
4
4
4
4
5
8
13
9
9
6
5
5
4
5
3
4
5
4
5
5
5
5
6
5
5
5
4
2
6
6
6
4
4
5
6
3
6
4
5
5
5
6
7
2
6
8
6
5
5
6
5
9
8
5
6
6
5
5
5
5
5
6
4
4
5
4
2
6
3
1
4
3
4
6
4
4
4
6
6
4
8
7
7
6
4
4
6
6
6
6
5
6
5
6
2
44
15
18
27
28
29
29
14
30
114
11
41
67
96
17
19
18
37
48
78
31
24
28
122
10
17
58
24
22
37
20
16
62
34
23
19
72
48
10
10
39
12
27
16
17
36
24
28
23
26
23
169
31
43
39
21
18
54
52
37
31
28
10
16
19
82
10
24
29
90
18
20
36
20
36
37
16
93
11
52
39
44
29
76
19
23
25
16
16
107
24
20
79
55
10
17
15
33
41
16
44
15
13
10
27
14
11
10
43
101
12
36
23
10
71
83
28
15
47
22
12
22
14
45
116
13
28
28
24
11
12
22
29
11
21
17
95
24
33
26
37
11
17
16
31
52
16
35
89
18
45
24
51
41
107
39
30
32
11
25
33
12
12
26
18
45
28
10
30
12
11
53
19
66
39
76
65
41
12
11
90
31
12
22
22
10
23
29
54
49
20
14
110
21
10
35
37
27
11
26
19
32
21
18
11
45
34
18
46
28
24
44
10
22
12
31
19
10
26
12
32
24
23
152
37
17
21
37
32
14
12
35
13
13
23
18
85
38
10
21
47
23
30
10
36
12
12
16
35
56
21
18
22
25
10
24
21
12
22
67
13
144
54
27
61
13
16
11
31
17
14
29
32
26
29
29
17
30
21
13
32
83
17
16
95
11
25
23
13
20
21
16
33
30
31
23
30
74
68
10
73
28
29
10
24
75
38
27
20
92
90
22
36
12
39
11
36
38
42
14
31
34
36
12
18
18
32
37
12
23
80
39
23
43
11
24
68
13
22
24
10
13
33
29
100
10
21
27
88
61
11
17
24
41
13
17
32
39
54
11
10
16
63
36
23
86
69
33
24
13
14
21
61
16
14
36
16
36
33
17
39
14
36
26
12
44
104
11
33
40
13
83
13
27
16
28
10
17
33
12
27
16
45
20
66
25
16
17
29
21
23
16
100
92
24
21
28
16
50
15
77
14
14
63
11
53
19
19
24
34
84
13
12
36
22
55
105
13
22
30
11
14
35
31
53
34
13
18
47
84
44
125
31
24
26
58
27
16
77
11
18
10
22
11
10
48
55
22
57
17
66
12
30
67
80
60
139
35
19
24
22
97
65
103
31
35
88
21
16
38
20
40
31
12
36
47
38
39
21
27
14
19
12
36
23
58
76
41
43
25
37
30
12
36
19
16
22
12
11
105
10
45
10
48
28
28
29
22
41
22
30
11
30
20
13
31
43
19
15
56
23
31
19
52
37
10
54
26
19
14
19
14
29
140
19
13
89
12
13
23
32
28
22
11
34
33
11
35
120
12
24
85
41
82
13
12
50
10
123
10
49
39
36
82
15
10
10
19
26
17
24
11
102
15
43
17
23
25
78
28
22
76
56
78
14
18
14
18
83
14
20
10
15
11
29
34
15
11
20
13
70
15
28
18
75
24
13
18
16
92
25
28
24
42
42
13
64
26
31
10
12
48
10
25
23
19
18
10
141
98
36
23
29
27
31
15
41
22
65
14
91
37
13
25
13
20
13
65
32
49
20
20
20
16
17
56
26
10
43
27
11
36
61
31
21
22
31
201
15
11
58
32
29
22
29
33
22
28
34
14
70
81
15
33
35
11
12
11
39
24
48
10
29
47
60
28
32
23
104
35
40
34
32
95
17
15
35
29
45
26
21
14
99
25
12
24
23
18
32
18
10
19
17
26
84
53
18
17
25
10
25
31
31
11
13
37
13
24
27
38
25
22
30
45
60
13
36
47
13
12
38
78
24
16
34
39
45
148
47
40
27
32
32
49
13
20
11
32
17
64
16
96
13
45
151
11
16
24
83
25
11
16
29
89
28
19
14
14
17
26
35
23
12
31
28
86
58
30
29
68
10
40
10
81
13
26
31
67
10
21
28
52
15
23
12
16
10
14
17
26
12
22
66
83
32
63
12
32
25
138
16
12
30
15
38
29
12
102
49
22
17
21
13
31
27
51
59
22
25
22
35
30
14
99
15
15
88
28
13
27
36
16
12
18
23
68
11
73
48
11
92
22
85
31
24
12
16
15
11
57
67
31
53
15
142
22
36
20
22
10
19
21
17
21
21
24
17
33
21
22
18
33
38
12
39
106
12
76
66
38
15
17
14
29
28
10
12
25
12
17
74
32
84
13
12
51
40
30
72
20
19
23
31
28
17
23
14
65
16
18
35
35
16
74
53
59
33
135
41
16
25
13
12
27
34
41
32
29
30
10
18
28
41
20
55
20
28
14
79
45
36
63
22
12
31
128
16
36
69
10
28
12
57
18
50
53
61
10
17
21
23
27
18
31
22
21
20
24
13
39
24
24
14
39
12
16
10
36
16
96
18
47
46
82
100
15
14
10
69
11
23
32
19
35
36
38
31
29
95
24
25
20
100
79
45
30
26
78
16
14
23
49
15
75
21
21
25
33
10
63
36
48
30
20
22
17
51
40
25
22
13
14
20
35
23
31
35
99
29
65
22
15
15
39
24
38
31
18
11
20
17
42
19
34
20
35
12
79
83
38
12
73
54
14
10
55
18
26
55
11
14
11
50
84
30
93
142
76
27
20
57
21
35
21
28
30
22
10
30
35
31
87
29
14
12
36
111
90
19
68
88
33
17
30
10
12
19
37
81
89
31
78
57
12
32
17
10
26
75
22
33
14
24
21
38
28
16
15
25
12
31
73
43
24
12
49
32
28
27
51
22
56
13
22
35
35
116
44
33
23
15
16
69
13
73
66
10
58
15
32
102
12
75
12
28
46
58
27
40
22
21
16
79
21
33
29
12
12
10
42
29
25
13
17
10
13
26
32
26
49
79
31
20
15
37
12
28
22
24
50
33
40
16
46
17
28
10
59
18
26
60
23
43
39
28
20
28
13
19
56
82
10
42
12
13
14
22
22
20
49
11
11
17
136
36
23
35
43
24
67
15
61
100
37
30
38
21
35
29
16
23
72
19
37
14
65
23
75
88
49
10
48
12
39
14
13
18
74
34
15
20
13
22
19
28
19
16
90
52
114
26
50
29
86
66
36
36
64
68
18
14
19
18
28
102
33
29
56
21
15
28
13
10
12
24
11
16
22
36
13
91
10
14
14
31
18
21
20
24
40
31
28
163
74
11
10
13
13
38
22
10
19
11
34
22
61
34
36
14
79
57
79
29
39
24
12
22
29
40
25
28
19
64
16
21
21
11
10
14
19
51
23
15
25
12
68
19
13
137
20
31
21
13
18
12
13
21
38
36
54
28
23
28
24
41
47
15
91
11
24
64
20
17
42
25
51
26
34
37
41
76
103
31
20
13
55
23
20
20
41
116
30
21
35
16
20
42
15
28
20
27
29
16
33
12
15
23
23
37
24
33
58
15
27
35
79
17
96
10
25
17
27
29
37
20
24
31
49
16
102
32
28
41
21
91
13
36
21
41
17
33
12
26
17
21
70
13
15
35
16
14
11
46
19
123
47
28
19
22
31
59
28
29
19
18
40
34
30
34
33
29
43
24
18
29
94
24
14
86
124
30
21
20
48
41
32
62
82
14
13
23
23
52
35
10
46
29
20
38
16
11
22
17
89
24
32
12
28
11
11
10
21
83
102
10
46
46
26
37
30
21
19
47
12
13
46
12
24
15
11
13
41
21
17
35
31
36
50
42
12
106
13
17
21
51
27
21
11
35
34
26
74
138
65
72
10
32
12
25
23
10
29
58
51
55
21
56
36
18
28
23
48
37
43
12
34
20
33
12
52
37
117
17
19
36
21
29
12
13
26
18
20
12
27
19
60
29
27
80
12
16
32
20
19
53
60
15
29
14
21
13
14
44
29
10
10
24
34
36
11
24
17
129
59
13
43
13
12
15
78
155
25
11
14
13
10
20
34
16
14
32
42
18
12
27
13
14
15
18
23
13
16
60
27
28
22
18
13
10
69
27
16
22
38
10
136
127
75
21
12
145
14
29
29
30
12
12
18
89
125
41
39
140
55
19
52
89
60
12
11
93
12
20
10
41
60
22
25
13
42
11
93
35
27
11
12
21
14
19
24
20
68
108
11
18
71
12
24
20
26
35
28
21
36
15
137
37
55
23
47
13
18
19
55
23
35
50
21
27
59
15
77
13
25
36
61
30
28
20
33
128
52
12
59
153
22
70
10
141
10
32
34
53
24
41
39
17
10
24
23
29
26
10
33
80
39
28
63
47
27
24
10
28
47
26
31
54
11
17
39
27
49
50
13
20
11
14
25
44
18
24
24
27
26
29
14
12
16
51
20
98
68
53


==> fig/new_dataset/img_num_stats/sha.txt <==
1546
920
371
298
184
43
360
147
584
121
733
862
248
228
723
2672
544
259
288
614
358
1620
216
554
2261
156
466
252
752
66
279
142
1456
256
388
1177
603
200
827
960
354
701
1357
423
212
378
357
406
320
1296
777
350
284
369
102
2072
165
989
987
442
705
211
411
728
33
321
238
161
225
81
232
456
652
468
899
271
915
269
285
754
1407
321
402
167
175
422
578
1156
341
280
468
689
402
600
1573
978
1655
407
111
498
707
270
393
77
123
296
243
580
460
351
654
707
408
99
445
216
1956
549
136
311
131
536
545
257
750
188
338
248
378
302
85
211
606
426
509
305
585
764
274
246
476
932
111
183
1321
172
336
443
38
312
462
190
741
985
301
89
160
243
104
1535
123
200
486
373
588
400
365
220
472
1205
255
975
581
405
39
274
820
159
1082
562
129
2197
658
109
74
341
1162
3138
190
775
262
271
49
363
106
141
380
204
141
166
814
248
143
454
1427
727
216
195
878
317
360
623
209
432
821
385
2007
687
501
619
1045
2164
262
622
388
975
237
263
962
652
135
417
362
411
413
129
402
143
240
280
760
799
371
753
493
585
2348
569
1140
257
507
206
629
302
1591
261
554
280
88
643
241
212
427
850
163
199
367
1652
418
554
268
318
424
296
686
139
115
2020
145
203
297
239
588
2143
271
254
631
300
245
189
103
320
2650
273
2230
556
500
222
314
431
172
502
389
211
223
431
1175
265
1232
289
182
379
1068
1021
452
256
66
141
1191
288
1603
241
250
321
133
1210
1153
115
226
269
440
986
419
298
584
921
604
375
135
165
72
102
489
292
355
762
93
475
211
357
262
261
479
587
208
230
341
1303
253
277
395
495
165
199
390
308
199
416
121
266
219
162
302
1581
126
112
240
218
1156
670
239
1171
481
129
442
213
363
549
400
227
398
216
199
230
1111
460
717
212
429
553
243
497
760
423
309
297
307
250
961
475
89
567
1266
195
717
196
170
236
249
797
116
366
138
373
316
384
511
817
997
297
134
175
529
149
349
356
198
466
361
291
193
337
1121
287
214
823
192
212
166
568
412
602
589
153
855
665
485
207
271
186
1326
157
356
217
218
122
97
579
417
86
383
371
2256
101
1366
255
69
190
246
521
153
242


==> fig/new_dataset/img_num_stats/shb.txt <==
233
229
206
83
27
151
31
129
132
117
209
89
139
31
146
90
106
87
70
168
281
59
302
100
28
42
43
155
267
28
107
53
41
146
117
50
221
118
253
151
42
174
229
104
58
50
165
151
146
30
26
188
96
318
282
111
238
99
161
40
27
414
148
87
261
12
136
42
153
49
301
166
122
27
103
205
243
109
49
150
15
142
42
173
378
281
96
61
45
178
65
108
105
116
81
136
208
125
344
90
43
147
575
64
219
412
29
33
290
120
120
152
90
299
30
167
344
95
103
46
188
168
74
151
165
33
108
36
205
85
169
78
118
50
50
38
112
576
347
167
80
94
267
118
77
154
141
414
33
23
54
28
37
105
20
310
104
68
234
49
227
25
65
195
142
53
60
166
136
68
83
45
252
12
53
203
102
234
81
161
35
47
105
29
32
80
137
34
146
195
55
175
198
74
78
134
26
26
30
63
96
359
80
261
117
247
26
130
121
16
123
90
78
109
33
23
47
268
123
273
47
59
29
287
190
87
82
296
171
152
141
106
161
54
172
58
143
114
41
26
344
35
108
86
55
56
148
166
55
54
178
55
35
130
27
136
276
153
340
15
33
61
23
109
89
96
35
97
156
68
157
264
71
77
87
32
346
110
21
28
98
350
88
159
19
200
63
86
49
32
111
161
79
80
257
75
45
84
130
145
115
106
108
125
23
131
73
50
95
80
168
65
132
132
85
51
85
56
159
88
137
54
335
45
89
94
191
107
60
28
62
62
169
291
84
61
101
43
266
156
30
85
94
89
201
96
185
521
23
125
138
211
144
39
300
25
36
40
28
268
191
157
114
61
175
114
53
118
70
35
234
41
46
70
32
217
42
60
99
87
153
30
54
34
47
22
38
14
211
167
84
36
36
20
27
67
304
283
250
355
23
181
157
37
70
57
44
227
165
476
139
316
164
110
20
131
48
183
101
204
40
143
146
513
70
175
51
55
67
72
56
165
32
149
48
80
117
162
137
120
72
122
198
133
147
29
70
35
24
251
59
67
61
248
252
147
57
121
47
505
297
465
167
43
46
91
263
92
117
48
54
73
122
60
170
167
57
127
71
298
14
11
104
143
45
229
20
41
79
235
101
60
253
187
184
106
104
159
56
40
277
90
301
58
172
213
61
107
93
9
88
52
15
48
131
180
187
148
57
86
106
72
149
89
33
51
139
284
138
52
161
109
73
450
300
70
74
154
144
142
265
94
96
159
64
240
93
79
133
29
212
180
196
323
51
166
79
94
89
177
143
105
85
376
104
62
107
216
24
274
31
132
91
49
194
131
55
87
38
53
184
137
95
36
28
59
62
79
304
207
142
54
164
61
200
88
38
67
57
196
61
87
146
24
226
38
54
66
89
19
45
92
119
177
93
327
46
153
28
66
206
98
61
51
196
33
79
68
176
110
230
200
47
63
176
93
60
51
29
51
54
429
44
198
41
166
156
42
89
48
95
331
31
41
106
28
158
90
72
84
35
82
265
190
26
48
60
195
79
79
96
48
195
34
412
174
60
50
236
176
108
59
94
47
48
191
54
91
261
539
123
213
282
90
62
470
129
44
57
54
59
54
54
163
23
36
195
92
63
217
52
48
211
107
249
113


==> fig/new_dataset/img_num_stats/worldexpo10.txt <==
29
15
26
49
41
41
52
50
39
71
43
48
66
67
58
9
14
11
73
80
58
42
60
51
1
1
6
10
18
38
24
28
2
23
20
19
2
6
27
18
29
48
46
49
75
62
54
60
47
62
79
77
65
90
91
81
80
84
94
5
3
11
4
9
12
11
7
29
18
24
25
24
14
12
13
25
3
4
2
16
11
17
34
28
31
22
44
38
47
60
50
46
42
39
52
55
61
68
62
55
77
79
101
71
95
110
76
70
83
98
82
75
74
67
80
118
104
89
64
66
59
26
22
26
30
35
52
34
30
32
37
22
19
39
36
21
27
17
14
37
36
42
38
36
36
31
33
50
40
44
32
56
60
89
57
50
48
51
44
42
29
27
26
21
30
23
22
24
19
33
27
22
19
18
26
37
23
16
19
33
24
16
16
26
10
8
3
62
25
32
37
36
28
15
24
37
17
26
29
30
31
22
31
35
28
37
37
27
34
40
45
28
34
24
38
23
24
46
26
29
32
32
32
27
33
32
24
31
19
27
36
44
32
20
27
38
28
26
33
62
59
51
54
69
73
81
54
14
28
14
47
46
30
49
52
95
4
9
14
69
69
74
103
103
78
35
37
35
120
127
110
59
56
57
32
9
8
74
76
84
24
22
24
30
41
34
41
42
34
21
26
21
37
40
40
43
55
50
55
48
61
61
42
51
53
49
31
41
41
28
43
45
41
92
90
103
62
72
66
17
41
33
13
16
5
24
19
19
30
23
27
60
53
44
44
53
41
61
52
61
61
74
66
79
79
64
99
81
78
76
65
60
72
68
64
59
63
68
77
70
77
76
68
64
100
105
90
93
83
83
80
74
62
54
45
52
57
55
48
28
34
29
2
2
4
50
41
46
46
45
45
48
46
42
44
42
39
47
51
47
37
36
45
7
6
10
9
10
5
25
24
30
43
25
25
26
27
20
24
26
25
37
34
34
11
15
17
14
16
13
26
12
9
31
42
33
16
15
31
22
18
21
46
40
29
19
8
6
76
76
74
68
73
86
138
135
139
110
111
104
90
77
79
76
87
97
61
49
44
47
39
30
41
44
41
77
73
77
127
106
114
112
93
70
41
52
42
53
45
49
33
33
38
43
49
7
10
11
29
30
33
19
35
42
36
44
31
40
26
37
39
26
36
28
17
32
35
38
29
35
41
43
24
28
17
4
4
14
7
6
25
15
19
63
42
38
50
20
33
35
35
24
23
21
25
1
59
52
50
73
87
85
67
67
80
49
46
56
5
1
2
14
6
4
39
20
19
26
17
21
23
16
12
12
5
7
26
10
8
18
35
24
13
4
9
40
39
48
8
5
69
61
35
49
51
47
44
36
42
55
33
25
49
46
34
39
40
53
51
39
42
8
3
27
11
11
37
46
55
37
32
36
38
32
37
62
45
37
42
40
39
52
54
49
58
50
52
5
90
120
94
97
94
82
89
80
100
84
121
125
109
84
79
93
102
127
3
7
117
101
127
11
14
9
9
4
8
122
123
111
18
10
10
18
22
26
63
52
47
27
40
35
55
55
79
75
79
81
12
18
14
52
38
46
8
5
2
65
69
65
71
68
59
95
74
97
85
94
103
68
73
56
102
98
82
78
70
79
1
14
10
2
4
77
91
105
12
10
14
21
26
13
33
35
32
19
35
17
60
43
64
15
27
9
31
29
9
6
7
71
64
62
64
62
60
43
42
59
69
72
60
60
44
45
15
16
30
21
37
28
51
49
62
27
21
33
29
27
23
46
38
40
48
54
42
53
67
41
49
45
35
57
55
33
58
49
46
51
65
77
62
56
36
53
37
35
33
31
36
24
29
28
54
50
39
60
61
63
27
18
26
21
22
23
40
39
48
32
32
30
41
56
45
43
47
45
22
19
40
5
9
10
10
17
17
7
24
5
4
13
14
17
7
4
33
10
6
12
20
9
26
22
17
41
50
51
29
46
35
43
64
53
5
7
10
44
36
42
47
49
45
34
24
24
30
30
31
56
49
49
70
44
50
55
43
47
61
62
58
53
39
54
41
42
37
50
35
30
57
43
42
21
33
21
78
84
79
72
76
100
62
74
72
62
63
78
72
61
71
77
59
57
77
70
76
69
66
62
56
58
70
45
43
43
25
25
26
5
11
5
1
10
10
12
11
9
9
7
8
9
13
11
11
10
4
15
11
18
6
14
13
33
10
9
25
26
32
37
36
34
36
39
42
31
23
32
25
27
22
36
17
25
8
35
46
10
12
8
45
25
21
18
13
5
42
49
63
140
153
146
119
101
107
21
11
9
56
46
45
71
77
72
111
91
110
103
103
119
52
66
57
70
73
59
63
78
85
50
37
43
33
27
25
19
28
27
54
33
35
38
33
29
61
83
67
71
67
46
45
56
59
58
67
66
50
39
37
23
20
16
38
33
25
32
39
38
58
56
46
59
58
45
50
54
45
38
23
37
37
26
37
47
42
30
17
20
15
46
35
36
49
23
49
43
45
54
38
53
41
45
54
31
17
18
20
27
22
28
40
30
36
49
40
33
20
17
36
16
20
26
72
71
69
54
42
37
2
4
3
15
45
52
57
29
33
34
41
42
43
54
57
59
65
71
70
47
44
40
68
62
66
40
40
42
39
35
47
120
127
109
100
115
117
105
100
99
112
118
105
104
121
119
108
96
101
114
8
8
8
2
5
9
78
75
68
94
99
77
65
81
68
12
22
23
62
67
66
101
88
94
48
36
41
58
59
66
40
44
54
71
57
63
39
40
29
35
39
36
15
17
10
67
75
81
42
23
22
37
27
30
46
36
44
42
47
53
47
36
29
27
23
26
23
16
24
48
28
30
42
29
27
57
45
36
7
23
33
39
40
44
37
45
35
32
44
42
46
48
55
55
56
47
45
43
44
37
45
52
55
62
26
50
51
38
26
27
36
42
44
35
41
38
20
19
16
41
17
35
40
32
45
32
35
35
27
29
35
52
43
39
34
19
25
82
73
74
88
92
83
72
81
78
81
76
58
48
56
39
71
57
49
34
28
33
65
52
49
92
92
61
144
139
149
160
148
154
167
200
159
190
190
182
172
168
190
200
187
201
169
143
147
166
134
134
273
228
233
260
250
265
303
289
294
334
328
316
3
6
9
11
11
22
113
117
93
12
7
11
58
54
61
36
44
35
29
38
29
47
52
45
5
2
61
67
70
70
77
80
74
86
69
93
83
89
96
88
118
147
144
158
106
104
95
95
103
94
127
116
105
150
202
188
100
96
86
2
5
6
22
9
10
52
50
38
88
75
75
146
161
176
101
85
95
86
83
91
100
112
103
156
145
150
107
124
115
58
59
69
66
65
58
58
48
58
61
55
49
36
25
15
18
14
13
23
39
38
79
77
82
99
96
117
80
96
79
38
42
56
37
37
42
44
46
53
43
29
34
40
35
31
42
40
39
31
28
43
18
8
12
10
22
12
11
15
7
18
17
14
15
9
10
76
72
106
95
95
77
77
85
32
26
27
21
18
19
36
39
28
35
27
33
79
0
21
28
38
14
30
49
23
21
53
33
32
36
27
20
18
40
31
35
44
30
19
8
7
8
17
16
19
16
11
4
43
30
24
22
23
25
57
27
28
39
42
54
43
33
30
4
14
10
40
31
4
14
1
61
15
16
67
100
117
104
103
100
117
106
104
119
116
113
82
95
83
73
46
53
49
31
25
15
17
18
19
64
67
61
57
76
58
56
28
45
51
49
59
80
77
64
76
61
60
30
31
26
101
98
87
120
108
108
70
56
44
100
85
85
81
66
75
76
76
115
42
40
43
8
7
5
9
4
6
26
21
17
31
24
5
39
42
39
14
10
12
53
95
136
43
46
10
17
35
49
49
48
38
40
47
37
38
31
34
35
40
41
79
91
79
3
3
3
86
32
21
62
89
70
58
22
22
12
12
12
48
67
108
158
188
186
204
189
187
174
198
180
149
148
145
57
128
97
50
36
19
32
36
26
38
50
32
30
23
17
86
84
94
30
29
32
2
1
2
10
42
24
44
17
11
37
51
56
86
59
50
35
45
31
29
43
31
40
28
46
31
51
78
74
80
73
74
61
65
66
79
51
42
27
49
37
56
39
52
45
41
46
54
40
52
47
35
53
44
35
84
83
74
91
77
78
107
73
83
16
37
25
22
32
19
45
69
96
156
169
142
53
62
65
42
40
44
12
16
16
22
31
19
74
48
51
64
58
50
83
86
76
63
37
41
87
80
71
90
74
75
107
108
144
98
100
117
157
163
135
101
105
99
45
61
49
48
47
53
65
61
74
42
57
49
32
28
36
52
75
42
27
17
10
84
65
83
86
74
76
93
83
76
79
73
73
87
85
97
95
79
66
81
73
89
36
33
28
44
37
51
68
72
73
97
106
111
6
2
7
9
9
6
16
19
35
53
43
50
89
107
101
95
77
73
56
46
54
51
40
39
62
50
43
64
67
67
73
82
82
91
78
75
92
98
124
96
86
105
100
94
103
86
90
78
96
73
97
13
5
5
23
22
35
40
33
27
24
31
23
21
19
14
18
22
27
16
22
28
22
23
19
33
54
46
164
130
136
10
11
6
160
137
150
156
135
156
93
81
62
31
32
43
39
54
37
44
41
51
33
34
41
16
23
38
26
33
29
44
29
46
69
79
74
79
63
74
15
12
14
38
40
25
31
31
41
60
56
74
58
67
81
80
78
80
94
90
81
91
98
97
109
100
94
8
6
3
69
43
58
68
57
60
79
73
87
56
56
43
64
46
43
73
63
65
42
63
65
154
147
168
138
127
130
112
107
105
146
143
137
94
82
94
20
31
28
22
31
30
51
40
37
73
62
90
81
82
81
135
107
103
112
102
114
89
91
112
142
127
113
132
132
133
15
12
9
26
19
19
40
12
17
69
49
57
28
33
23
19
29
31
31
12
18
35
33
33
40
33
42
24
38
32
32
30
35
31
25
44
53
51
42
31
24
33
71
29
30
37
27
35
32
28
41
34
42
34
25
29
21
18
20
7
30
34
28
13
13
7
23
18
13
27
25
15
17
8
22
23
20
24
87
81
55
89
103
93
71
65
54
62
49
75
57
59
53
54
53
28
30
10
9
53
61
65
78
82
86
90
82
73
69
56
59
87
71
62
93
88
92
92
59
50
78
69
65
3
3
1
15
14
14
24
20
14
18
18
20
20
31
27
19
33
26
20
17
24
37
37
30
61
38
36
51
37
29
49
47
42
45
33
35
82
55
46
59
60
61
66
54
54
78
70
55
49
44
53
106
117
110
61
56
65
46
56
57
104
105
105
80
93
117
138
106
94
135
127
136
174
172
162
162
140
154
123
138
120
139
128
124
30
30
25
48
41
51
53
45
44
59
57
81
62
54
50
78
72
62
99
86
92
73
80
61
84
80
81
88
83
79
67
56
60
26
11
11
33
27
12
47
44
40
49
39
52
144
123
120
53
64
90
75
96
102
105
93
96
111
101
89
15
11
14
70
73
70
39
40
50
48
42
27
52
64
70
36
31
32
26
42
29
44
49
56
56
54
67
58
48
66
76
58
55
82
72
69
62
61
62
70
70
79
16
14
10
95
74
77
98
101
77
80
80
75
111
103
105
92
74
81
114
119
108
23
14
18
129
138
142
115
97
97
61
61
72
54
70
74
38
34
27
47
52
61
74
53
56
65
86
73
64
62
59
92
73
74
8
10
11
80
78
85
59
60
64
59
61
100
51
66
88
18
27
26
31
33
51
60
59
49
82
78
80
70
74
76
103
103
119
111
112
86
111
106
103
117
110
104
12
11
6
114
106
102
102
73
50
123
120
127
149
153
147
113
114
126
83
65
56
8
4
9
27
24
28
77
76
74
68
73
60
81
63
96
87
92
89
119
79
63
120
137
140
115
118
124
3
2
5
54
57
59
45
52
46
63
71
74
86
101
95
85
75
73
69
66
82
60
55
49
64
57
66
27
30
18
58
46
54
61
47
58
65
72
75
98
100
100
127
110
131
131
131
123
97
91
110
96
104
100
99
90
94
88
94
93
93
91
104
100
72
100
46
50
42
127
92
124
121
111
83
88
82
87
48
46
29
82
65
74
78
82
90
107
108
83
116
121
121
119
125
147
132
119
122
124
128
116
124
122
123
12
13
11
68
74
87
90
111
102
82
71
94
130
156
109
92
115
112
76
107
100
76
75
81
88
116
90
85
94
90
117
92
100
61
65
57
55
59
66
51
36
32
23
27
17
40
37
36
55
46
50
65
78
80
89
65
59
81
56
56
71
68
59
82
72
71
74
57
45
20
29
23
27
28
28
42
34
36
82
65
54
81
64
56
54
49
40
60
45
45
56
50
65
72
64
61
96
90
88
58
33
37
48
35
31
75
62
63
36
27
32
37
38
48
45
47
50
49
67
49
59
52
58
84
79
54
55
58
54
54
44
54
47
54
29
53
54
52
28
24
19
25
18
20
17
39
20
20
35
41
42
25
20
30
21
29
35
31
30
22
37
25
26
23
29
40
33
25
15
13
20
43
42
49
33
28
27
39
46
38
51
52
34
42
0
0
61
65
77
52
64
40
41
37
53
35
35
40
56
42
56
13
12
0
80
71
69
66
46
55
56
53
62
37
38
50
25
19
9
38
37
32
32
33
40
49
48
39
61
53
44
73
65
63
62
70
69
66
66
50
54
67
72
4
1
22
32
51
41
33
28
52
58
60
41
41
28
38
43
42
29
32
40
50
47
33
43
50
44
51
34
23
28
28
33
53
30
26
73
69
51
56
52
51
52
63
62
82
78
66
49
39
35
32
34
30
47
48
46
12
10
15
96
95
75
110
93
75
80
84
71
49
49
48
65
47
63
82
82
72
54
52
44
30
29
28
68
45
50
44
44
50
63
53
43
46
51
51
71
57
46
56
70
52
83
81
81
88
90
89
34
23
14
49
65
48
60
50
62
28
28
23
78
72
57
46
58
61
41
34
30
19
22
7
36
35
41
34
19
25
50
49
37
53
46
47
69
44
49
60
60
62
52
39
65
55
57
38
1
5
10
69
96
83
27
40
36
116
126
133
24
25
46
26
33
40
19
34
35
20
18
20
9
17
6
5
7
8
9
12
16
4
9
6
20
20
44
23
27
31
11
19
14
36
19
30
27
11
19
39
49
35
41
35
34
41
52
44
21
34
23
31
26
28
46
45
43
28
33
40
18
24
19
20
31
30
27
28
32
21
22
15
37
24
25
27
33
35
34
32
32
42
37
36
58
48
49
41
37
36
78
0
65
66
62
64
56
55
54
25
34
30
37
40
45
56
59
55
44
44
48
96
97
107
86
77
66
69
57
56
70
53
61
51
57
81
70
68
63
41
42
35
75
85
86
22
24
20
82
91
87
67
76
73
85
81
71
75
57
50
51
60
60
51
27
39
81
72
85
53
67
51
44
46
49
55
66
75
74
65
61
75
68
48
34
36
26
40
48
45
53
44
42
16
32
27
70
75
72
70
67
57
49
30
38
62
53
71
21
14
15
30
27
20
45
48
64
26
31
19
53
75
44
32
31
31
36
31
32
90
0
20
21
11
16
31
34
41
31
34
34
19
21
39
30
32
22
68
79
60
47
40
27
11
8
6
4
3
24
25
11
1
2
3
8
6
7
23
3
3
4
1
7
2
1
1
1
1
11
3
12
6
1
4
12
19
18
23
13
5
5
5
21
9
23
19
26
24
56
44
30
46
45
40
42
42
37
40
52
51
50
30
21
33
26
44
37
46
25
46
21
23
11
18
21
19
3
18
9
15
6
18
14
21
17
24
8
17
13
22
23
24
19
24
30
25
22
14
9
16
5
6
18
12
16
5
4
12
4
15
3
13
49
10
8
23
10
26
19
10
23
12
14
20
24
11
25
16
12
9
16
12
18
32
32
14
23
10
23
4
18
37
48
23
8
12
27
33
16
24
37
40
33
32
37
50
47
57
53
62
67
53
62
76
78
83
90
87
82
73
102
81
89
96
107
106
75
83
98
108
103
110
111
126
131
166
151
170
167
146
145
169
190
174
168
158
180
187
218
234
235
216
234
222
235
203
190
189
188
214
191
201
199
188
205
212
210
181
203
183
208
229
196
208
204
214
218
208
226
203
231
262
211
206
235
239
231
204
162
94
77
61
74
53
40
83
62
69
50
54
46
55
73
82
103
102
87
101
92
95
102
103
82
63
40
29
67
74
87
86
72
90
78
80
50
69
76
34
22
33
28
25
26
37
61
81
95
104
99
119
98
126
121
111
92
62
55
38
68
91
83
101
115
89
115
109
114
109
87
69
59
38
33
67
112
102
149
135
128
130
132
121
119
95
59
43
43
26
50
58
104
95
105
88
93
103
99
109
103
73
62
54
27
72
69
79
95
83
86
96
67
49
31
29
67
85
101
94
85
101
92
110
110
96
61
97
111
71
83
71
76
80
117
115
107
118
126
145
137
122
137
116
137
124
120
95
112
126
119
130
104
103
124
126
112
112
102
95
94
86
114
106
95
118
96
96
121
128
123
126
139
114
110
105
105
126
145
122
128
147
114
111
111
105
102
120
137
148
158
141
132
139
150
158
165
187
176
188
153
151
146
162
143
151
142
129
136
143
148
137
120
80
95
90
103
71
89
110
79
87
112
75
98
92
86
92
89
119
96
94
112
121
141
104
100
120
114
94
87
89
110
108
119
128
129
21
20
18
34
66
88
47
63
44
39
14
7
11
6
9
13
3
10
4
8
8
11
11
9
7
10
21
20
20
12
17
7
8
11
35
74
70
86
56
22
26
11
11
16
16
12
23
16
7
13
8
12
9
19
14
21
25
26
19
23
15
17
22
15
17
37
82
86
65
34
18
14
17
8
8
12
5
20
18
12
11
13
11
13
9
4
16
15
14
5
7
6
3
8
22
46
88
84
114
54
19
11
12
15
6
8
14
11
10
10
17
17
13
8
8
5
12
12
10
12

